A new benchmark for group distribution shifts in hand grasp regression for object manipulation. Can meta-learning raise the bar?

Understanding hand-object pose with computer vision opens the door to new applications in mixed reality, assisted living or human-robot interaction. Most methods are trained and evaluated on balanced datasets. This is of limited use in real-world applications; how do these methods perform in the wild on unknown objects? We propose a novel benchmark for object group distribution shifts in hand and object pose regression. We then test the hypothesis that meta-learning a baseline pose regression neural network can adapt to these shifts and generalize better to unknown objects. Our results show measurable improvements over the baseline, depending on the amount of prior knowledge. For the task of joint hand-object pose regression, we observe optimization interference for the meta-learner. To address this issue and improve the method further, we provide a comprehensive analysis which should serve as a basis for future work on this benchmark.

==> tab/handobj/anil_mpcpes.csv <==
held out,mpcpe
5,120.425536
6,117.018973
7,114.638460
8,110.935428
9,119.639590
10,126.963612
11,120.356740
12,122.247318
13,131.283093


==> tab/handobj/anil_mpcpes_origin.csv <==
held out,mpcpe
5,0.0
6,-2.8568192
7,-0.8173981
8,-4.627472
9,2.2376251
10,8.213028
11,4.182419
12,20.93328
13,31.150848


==> tab/handobj/anil_mpjpes.csv <==
held out,mpjpe
5,45.004391
6,44.540582
7,44.779213
8,44.889261
9,46.702107
10,47.199644
11,48.072958
12,48.482305
13,52.043761


==> tab/handobj/anil_mpjpes_origin.csv <==
held out,mpjpe
5,0.0
6,-1.3374062
7,-0.5611
8,-0.9454193
9,0.9611702
10,1.8279152
11,1.614788
12,5.641083
13,8.023376


==> tab/handobj/anil_pck_aucs.csv <==
held out,auc
5,0.612115
6,0.615475
7,0.613260
8,0.612160
9,0.593404
10,0.588405
11,0.579416
12,0.575529
13,0.538200


==> tab/handobj/anil_pcp_aucs.csv <==
held out,auc
5,0.1197028,
6,0.143382,
7.1316898,
8,0.172122,
9,0.1345742,
10,0.1055826,
11,0.1227096,
12,0.1206204,
13,0.1042436


==> tab/handobj/baseline_mpcpes.csv <==
held out,mpcpe
5,116.627464
6,108.452744
7,110.282463
8,106.480354
9,109.792641
10,116.384636
11,113.046692
12,113.981880
13,124.112259


==> tab/handobj/baseline_mpcpes_origin.csv <==
held out,mpcpe
5,0.0
6,-5.152542
7,-4.605324
8,-8.473686
9,-2.492813
10,2.3368988
11,-1.8471222
12,0.7257614
13,9.65741


==> tab/handobj/baseline_mpjpes.csv <==
held out,mpjpe
5,27.716129
6,27.328112
7,27.932037
8,29.223135
9,30.091768
10,31.996225
11,32.219669
12,33.709949
13,37.914673


==> tab/handobj/baseline_mpjpes_origin.csv <==
held out,mpjpe
5,0.0
6,-1.0239315
7,0.54224205
8,0.7209854
9,3.200924
10,6.593113
11,5.052307
12,7.3434906
13,9.201267


==> tab/handobj/baseline_pck_aucs.csv <==
held out,auc
5,0.795118
6,0.798623
7,0.792364
8,0.779046
9,0.769758
10,0.749383
11,0.747207
12,0.731112
13,0.685882


==> tab/handobj/baseline_pcp_aucs.csv <==
held out,auc
5,0.120897
6,0.164868
7,0.133268
8,0.189603
9,0.157227
10,0.120957
11,0.131511
12,0.128693
13,0.118955


==> tab/handonly/anil_mpjpes_3_train_obj_mean_origin.csv <==
test objects,mpjpe
1,0.0
2,2.5281525
3,2.631359
4,1.5920181
5,1.7068062
6,2.3228683
7,3.4008102
8,3.5018005
9,3.9126968
10,3.6306725
11,3.4464836
12,3.5018883


==> tab/handonly/anil_mpjpes_3_train_obj_merged_origin.csv <==
test objects,mpjpe
1,0.0
1,0.7883034
1,4.112438
2,1.1590042
2,6.8676224
2,2.6835785
3,3.9804878
3,4.8990593
3,2.6932335
4,3.3693008
4,3.5668755
4,2.308342
5,4.793953
5,3.4805717
5,2.2564125
6,4.5667534
6,4.527096
6,2.734829
7,5.0618515
7,5.3651543
7,4.2191925
8,4.862816
8,4.956867
8,5.1328735
9,5.099304
9,5.471245
9,5.817192
10,4.350811
10,6.0498238
10,5.970619
11,4.110504
11,5.6840134
11,6.172661
12,4.154911
12,5.7830544
12,5.7607346


==> tab/handonly/anil_mpjpes_3_train_obj_origin.csv <==
test objects,mpjpe
1,0.0
2,1.1590042
3,3.9804878
4,3.3693008
5,4.793953
6,4.5667534
7,5.0618515
8,4.862816
9,5.099304
10,4.350811
11,4.110504
12,4.154911


==> tab/handonly/anil_mpjpes_6_train_obj_mean_origin.csv <==
test objects,mpjpe
1,0.0
2,0.22830582
3,-0.61966705
4,-0.5213356
5,-1.204792
6,-1.371933
7,-2.2044792
8,-2.5272827
9,-2.0965614


==> tab/handonly/anil_mpjpes_6_train_obj_merged_origin.csv <==
test objects,mpjpe
1,0.0
1,0.62734604
1,-1.4466095
2,0.8465271
2,-1.7950096
2,-0.7457733
3,1.0358009
3,-2.5550308
3,-1.9119492
4,0.07285309
4,-1.3033905
4,-2.4216042
5,-1.0030975
5,-1.2081566
5,-2.4894905
6,-2.014454
6,-0.45150757
6,-3.3552399
7,-2.9848175
7,-1.063118
7,-2.9649239
8,-3.357891
8,-1.8456306
8,-3.2710495
9,-2.633583
9,-1.1680756
9,-3.6075592


==> tab/handonly/anil_mpjpes_6_train_obj_origin.csv <==
test objects,mpjpe
1,0.0
2,0.8465271
3,1.0358009
4,0.07285309
5,-1.0030975
6,-2.014454
7,-2.9848175
8,-3.357891
9,-2.633583


==> tab/handonly/anil_mpjpes_9_train_obj_mean_origin.csv <==
test objects,mpjpe
1,0.0
2,-1.0653954
3,0.02507782
4,-0.9500122
5,-1.1653061
6,-1.0344963
7,-0.4873047


==> tab/handonly/anil_mpjpes_9_train_obj_merged_origin.csv <==
test objects,mpjpe
1,0.0
1,5.404293
1,-2.0901222
2,-0.7302704
2,1.8951149
2,-1.958641
3,-0.33961105
3,4.243061
3,0.9602356
4,-0.94499207
4,1.9162903
4,0.33489227
5,-1.1555214
5,0.55070114
5,-0.028186798
6,-1.5016136
6,0.64886093
6,1.039547
7,-0.47481918
7,1.0569115
7,0.55137634


==> tab/handonly/anil_mpjpes_9_train_obj_origin.csv <==
test objects,mpjpe
1,0.0
2,-0.7302704
3,-0.33961105
4,-0.94499207
5,-1.1555214
6,-1.5016136
7,-0.47481918


==> tab/handonly/anil_mpjpes_origin.csv <==
held out,mpjpe
5,0.0
6,-0.43912506
7,0.005874634
8,-1.2044449
9,0.8113899
10,1.9049683
11,2.0221977
12,4.1953926
13,5.253845


==> tab/handonly/anil_mpjpes_origin_old.csv <==
held out,mpjpe
5,0.0
6,-0.22956467
7,-0.28099823
8,0.5710068
9,2.0218315
10,3.303135
11,3.4292488
12,3.978733
13,6.7751427


==> tab/handonly/anil_pck_aucs.csv <==
held out,auc
5,0.630227
6,0.630684
7,0.631864
8,0.622788
9,0.607861
10,0.593457
11,0.593149
12,0.587099
13,0.557769


==> tab/handonly/baseline_mpjpes_3_train_obj_mean_origin.csv <==
test objects,mpjpe
1,0.0
2,2.8901749
3,3.4958992
4,2.5253277
5,2.6153183
6,3.32547
7,4.0682793
8,4.3032646
9,4.696678
10,4.5751457
11,4.385975
12,4.353039


==> tab/handonly/baseline_mpjpes_3_train_obj_merged_origin.csv <==
test objects,mpjpe
1,0.0
1,1.690815
1,4.3995647
2,0.75619316
2,8.370661
2,2.4047585
3,2.9176064
3,7.9173527
3,2.3139648
4,2.756321
4,5.868307
4,1.5815563
5,4.601553
5,5.1159496
5,1.7495651
6,5.2270756
6,6.157179
6,2.472952
7,5.9833736
7,6.44211
7,4.0126324
8,5.474146
8,6.216585
8,5.5732403
9,5.643709
9,6.403776
9,5.846575
10,5.010664
10,6.8510647
10,5.8037663
11,4.7605095
11,6.4282284
11,6.037184
12,5.084776
12,6.4792233
12,5.648573


==> tab/handonly/baseline_mpjpes_3_train_obj_origin.csv <==
test objects,mpjpe
1,0.0
2,0.75619316
3,2.9176064
4,2.756321
5,4.601553
6,5.2270756
7,5.9833736
8,5.474146
9,5.643709
10,5.010664
11,4.7605095
12,5.084776


==> tab/handonly/baseline_mpjpes_6_train_obj_mean_origin.csv <==
test objects,mpjpe
1,0.0
2,1.0682411
3,0.33959007
4,0.5218544
5,0.1585598
6,-0.11480713
7,-0.4212761
8,-0.87148476
9,-0.55831337


==> tab/handonly/baseline_mpjpes_6_train_obj_merged_origin.csv <==
test objects,mpjpe
1,0.0
1,1.3036194
1,-1.3789577
2,3.0830173
2,-0.4506569
2,-1.0968914
3,2.6689377
3,-1.0336552
3,-1.5614262
4,2.7949276
4,-0.12293625
4,-1.520731
5,1.888895
5,-0.4187603
5,-1.5384808
6,0.42840767
6,0.6133938
6,-2.2480564
7,-0.29519844
7,0.30797195
7,-2.10433
8,-0.61354446
8,-0.44527626
8,-2.193985
9,-0.43473053
9,0.46777534
9,-2.6621723


==> tab/handonly/baseline_mpjpes_6_train_obj_origin.csv <==
test objects,mpjpe
1,0.0
2,3.0830173
3,2.6689377
4,2.7949276
5,1.888895
6,0.42840767
7,-0.29519844
8,-0.61354446
9,-0.43473053


==> tab/handonly/baseline_mpjpes_9_train_obj_mean_origin.csv <==
test objects,mpjpe
1,0.0
2,-0.9509125
3,1.0088234
4,0.0966568
5,-0.30618477
6,0.103219986
7,0.18467522


==> tab/handonly/baseline_mpjpes_9_train_obj_merged_origin.csv <==
test objects,mpjpe
1,0.0
1,4.981209
1,-1.6285877
2,-0.5593853
2,2.3325367
2,-1.3986721
3,1.3023376
3,5.237564
3,0.16945076
4,0.47122955
4,3.7357426
4,0.004043579
5,-0.04685211
5,2.4775867
5,0.08384323
6,-0.36330414
6,2.9279804
6,1.0079136
7,0.40819168
7,2.6871052
7,0.7989769


==> tab/handonly/baseline_mpjpes_9_train_obj_origin.csv <==
test objects,mpjpe
1,0.0
2,-0.5593853
3,1.3023376
4,0.47122955
5,-0.04685211
6,-0.36330414
7,0.40819168


==> tab/handonly/baseline_mpjpes_origin.csv <==
held out,mpjpe
5,0.0
6,-0.5802994
7,0.23015022
8,0.9524765
9,3.9638157
10,5.639326
11,6.0874367
12,8.803846
13,9.566637


==> tab/handonly/baseline_mpjpes_origin_old.csv <==
held out,mpjpe
5,0.0
6,-0.06113434
7,0.36664963
8,1.2140999
9,3.046917
10,5.106024
11,5.8112373
12,7.8785057
13,10.197395


==> tab/handonly/baseline_pck_aucs.csv <==
held out,auc
5,0.832114
6,0.831998
7,0.827941
8,0.819276
9,0.800037
10,0.778630
11,0.771005
12,0.748994
13,0.724495

